Topological effects and conformal invariance in long-range correlated random surfaces

We consider discrete random fractal surfaces with negative Hurst exponent $H<0$. A random colouring of the lattice is provided by activating the sites at which the surface height is greater than a given level $h$. The set of activated sites is usually denoted as the excursion set. The connected components of this set, the level clusters, define a one-parameter ($H$) family of percolation models with long-range correlation in the site occupation. The level clusters percolate at a finite value $h=h_c$ and for $H\leq-\frac{3}{4}$ the phase transition is expected to remain in the same universality class of the pure (i.e. uncorrelated) percolation. For $-\frac{3}{4}<H< 0$ instead, there is a line of critical points with continously varying exponents. The universality class of these points, in particular concerning the conformal invariance of the level clusters, is poorly understood. By combining the Conformal Field Theory and the numerical approach, we provide new insights on these phases. We focus on the connectivity function, defined as the probability that two sites belong to the same level cluster. In our simulations, the surfaces are defined on a lattice torus of size $M\times N$. We show that the topological effects on the connectivity function make manifest the conformal invariance for all the critical line $H<0$. In particular, exploiting the anisotropy of the rectangular torus ($M\neq N$), we directly test the presence of the two components of the traceless stress-energy tensor. Moreover, we probe the spectrum and the structure constants of the underlying Conformal Field Theory. Finally, we observed that the corrections to the scaling clearly point out a breaking of integrability moving from the pure percolation point to the long-range correlated one.

==> plots/0.666667-8.dat <==
r	mean	 dev
0	1.001786	0.004464
1	0.144845	0.002375
2	0.055837	0.002273
3	0.034466	0.002256
4	0.022517	0.002245
5	0.019237	0.002248
6	0.016273	0.002263
7	0.010174	0.002234
8	0.011854	0.002237
9	0.009180	0.002231
10	0.005273	0.002237
11	0.005696	0.002241
12	0.009995	0.002242
13	0.002438	0.002237
14	0.001573	0.002236
15	0.002003	0.002226
16	0.000491	0.002237
17	0.003549	0.002254
18	0.003717	0.002235
19	0.002986	0.002240
20	0.006282	0.002243

==> plots/0.950000-8.dat <==
r	mean	 dev
0	0.995278	0.004427
1	0.232816	0.002487
2	0.112520	0.002330
3	0.071388	0.002307
4	0.051927	0.002280
5	0.035886	0.002266
6	0.030614	0.002266
7	0.029184	0.002227
8	0.024962	0.002251
9	0.021056	0.002254
10	0.015557	0.002237
11	0.013497	0.002258
12	0.013596	0.002253
13	0.010169	0.002248
14	0.009001	0.002238
15	0.017586	0.002245
16	0.014089	0.002234
17	0.008383	0.002230
18	0.008918	0.002232
19	0.005858	0.002229
20	0.004700	0.002228


==> plots/1.250000-8.dat <==
r	mean	 dev
0	1.006780	0.004493
1	0.356885	0.002772
2	0.202136	0.002474
3	0.144866	0.002392
4	0.113353	0.002365
5	0.096021	0.002335
6	0.079707	0.002301
7	0.066108	0.002309
8	0.063471	0.002301
9	0.054566	0.002278
10	0.050630	0.002283
11	0.044196	0.002279
12	0.042754	0.002278
13	0.041881	0.002285
14	0.038702	0.002274
15	0.034890	0.002273
16	0.032961	0.002263
17	0.030264	0.002269
18	0.027213	0.002259
19	0.022054	0.002263
20	0.023035	0.002274


==> plots/10_0.75-2.dat <==
r/N	rP
0.000977	0.363071
0.001953	0.353495
0.003906	0.350685
0.007812	0.349820
0.015625	0.349489
0.031250	0.349658
0.062500	0.350876
0.125000	0.354734
0.250000	0.365574
0.500000	0.398333
0.002930	0.352233
0.005859	0.350083
0.011719	0.349578
0.023438	0.349503
0.046875	0.350179
0.093750	0.352630
0.187500	0.359724
0.375000	0.379869










==> plots/10_0.75.dat <==
r/N	rP
0.000977	0.361454
0.001953	0.355905
0.003906	0.352898
0.007812	0.352457
0.015625	0.352643
0.031250	0.353221
0.062500	0.354681
0.125000	0.358703
0.250000	0.370041
0.500000	0.404304
0.002930	0.353647
0.005859	0.352510
0.011719	0.352524
0.023438	0.352921
0.046875	0.353898
0.093750	0.356521
0.187500	0.363900
0.375000	0.385023











==> plots/10_1.25-2.dat <==
r/N	rP
0.000977	0.381721
0.001953	0.373643
0.003906	0.371972
0.007812	0.371709
0.015625	0.371637
0.031250	0.371395
0.062500	0.370954
0.125000	0.370907
0.250000	0.374785
0.500000	0.400961
0.002930	0.373261
0.005859	0.371756
0.011719	0.371675
0.023438	0.371525
0.046875	0.371152
0.093750	0.370776
0.187500	0.372156
0.375000	0.384346








==> plots/10_1.25.dat <==
r/N	rP
0.000977	0.377247
0.001953	0.373512
0.003906	0.370976
0.007812	0.370363
0.015625	0.369926
0.031250	0.369164
0.062500	0.368055
0.125000	0.367476
0.250000	0.371517
0.500000	0.398193
0.002930	0.371658
0.005859	0.370534
0.011719	0.370133
0.023438	0.369531
0.046875	0.368536
0.093750	0.367515
0.187500	0.368712
0.375000	0.381563










==> plots/11_0.75-2.dat <==
r/N	rP
0.000488	0.363078
0.000977	0.353497
0.001953	0.350669
0.003906	0.349748
0.007812	0.349267
0.015625	0.349042
0.031250	0.349251
0.062500	0.350468
0.125000	0.354273
0.250000	0.364922
0.500000	0.397390
0.001465	0.352227
0.002930	0.350042
0.005859	0.349436
0.011719	0.349101
0.023438	0.349085
0.046875	0.349777
0.093750	0.352208
0.187500	0.359162
0.375000	0.379002










==> plots/11_0.75.dat <==
r/N	rP
0.000488	0.361468
0.000977	0.355921
0.001953	0.352902
0.003906	0.352421
0.007812	0.352475
0.015625	0.352652
0.031250	0.352999
0.062500	0.354020
0.125000	0.357320
0.250000	0.367485
0.500000	0.400630
0.001465	0.353658
0.002930	0.352497
0.005859	0.352430
0.011719	0.352567
0.023438	0.352816
0.046875	0.353459
0.093750	0.355479
0.187500	0.361872
0.375000	0.381725











==> plots/11_1.25-2.dat <==
r/N	rP
0.000488	0.381939
0.000977	0.373967
0.001953	0.372433
0.003906	0.372375
0.007812	0.372614
0.015625	0.372800
0.031250	0.372756
0.062500	0.372473
0.125000	0.372562
0.250000	0.376688
0.500000	0.403083
0.001465	0.373656
0.002930	0.372327
0.005859	0.372508
0.011719	0.372742
0.023438	0.372810
0.046875	0.372605
0.093750	0.372377
0.187500	0.373972
0.375000	0.386360








==> plots/11_1.25.dat <==
r/N	rP
0.000488	0.377478
0.000977	0.373887
0.001953	0.371558
0.003906	0.371245
0.007812	0.371250
0.015625	0.371074
0.031250	0.370540
0.062500	0.369688
0.125000	0.369434
0.250000	0.373828
0.500000	0.400955
0.001465	0.372145
0.002930	0.371278
0.005859	0.371254
0.011719	0.371183
0.023438	0.370808
0.046875	0.370059
0.093750	0.369322
0.187500	0.370870
0.375000	0.384169










==> plots/12_0.75-2.dat <==
r/N	rP
0.000244	0.363082
0.000488	0.353501
0.000977	0.350668
0.001953	0.349728
0.003906	0.349195
0.007812	0.348824
0.015625	0.348632
0.031250	0.348807
0.062500	0.349945
0.125000	0.353615
0.250000	0.364081
0.500000	0.396424
0.000732	0.352229
0.001465	0.350032
0.002930	0.349392
0.005859	0.348960
0.011719	0.348684
0.023438	0.348666
0.046875	0.349291
0.093750	0.351606
0.187500	0.358406
0.375000	0.378063










==> plots/12_0.75.dat <==
r/N	rP
0.000244	0.361474
0.000488	0.355927
0.000977	0.352905
0.001953	0.352411
0.003906	0.352421
0.007812	0.352469
0.015625	0.352440
0.031250	0.352400
0.062500	0.352766
0.125000	0.355066
0.250000	0.363983
0.500000	0.395787
0.000732	0.353663
0.001465	0.352495
0.002930	0.352401
0.005859	0.352455
0.011719	0.352463
0.023438	0.352405
0.046875	0.352500
0.093750	0.353700
0.187500	0.358906
0.375000	0.377355











==> plots/12_1.25.dat <==
r/N	rP
0.000244	0.377616
0.000488	0.374113
0.000977	0.371909
0.001953	0.371786
0.003906	0.372081
0.007812	0.372334
0.015625	0.372391
0.031250	0.372148
0.062500	0.371710
0.125000	0.371986
0.250000	0.377192
0.500000	0.405215
0.000732	0.372439
0.001465	0.371731
0.002930	0.371950
0.005859	0.372246
0.011719	0.372399
0.023438	0.372289
0.046875	0.371889
0.093750	0.371633
0.187500	0.373844
0.375000	0.388030










==> plots/2-10_0.6-h.dat <==
r/N	rPh
0.000977	0.359935
0.001953	0.353393
0.003906	0.349621
0.007812	0.348457
0.015625	0.347916
0.031250	0.347653
0.062500	0.347737
0.125000	0.348499
0.250000	0.350313
0.500000	0.353807
0.002930	0.350674
0.005859	0.348808
0.011719	0.348105
0.023438	0.347730
0.046875	0.347643
0.093750	0.348072
0.187500	0.349420
0.375000	0.351935

==> plots/2-10_0.6-v.dat <==
r/N	rPv
0.000977	0.359935
0.001953	0.353395
0.003906	0.349621
0.007812	0.348463
0.015625	0.347947
0.031250	0.347771
0.062500	0.348223
0.125000	0.350502
0.250000	0.358630
0.500000	0.388579
0.002930	0.350675
0.005859	0.348812
0.011719	0.348119
0.023438	0.347795
0.046875	0.347918
0.093750	0.349179
0.187500	0.354030
0.375000	0.371030

==> plots/2-10_0.75-v-h.dat <==
r/N	rPv-h
0.000977	0.000000
0.001953	-0.000001
0.003906	0.000000
0.007812	0.000002
0.015625	0.000020
0.031250	0.000111
0.062500	0.000487
0.125000	0.002115
0.250000	0.008714
0.500000	0.037064
0.002930	-0.000000
0.005859	0.000001
0.011719	0.000008
0.023438	0.000056
0.046875	0.000271
0.093750	0.001160
0.187500	0.004836
0.375000	0.020199

==> plots/2-10_1.25-v-h.dat <==
r/N	rPv-h
0.000977	-0.000000
0.001953	0.000000
0.003906	0.000003
0.007812	0.000004
0.015625	0.000018
0.031250	0.000084
0.062500	0.000434
0.125000	0.001998
0.250000	0.009295
0.500000	0.042090
0.002930	0.000001
0.005859	0.000005
0.011719	0.000012
0.023438	0.000045
0.046875	0.000223
0.093750	0.001070
0.187500	0.004931
0.375000	0.022423

==> plots/2-11_0.6.dat <==
r/N	rdP
0.000488	-0.000000
0.000977	-0.000000
0.001953	0.000000
0.003906	0.000002
0.007812	0.000008
0.015625	0.000027
0.031250	0.000114
0.062500	0.000487
0.125000	0.002054
0.250000	0.008288
0.500000	0.034651
0.001465	0.000000
0.002930	0.000002
0.005859	0.000004
0.011719	0.000015
0.023438	0.000062
0.046875	0.000264
0.093750	0.001132
0.187500	0.004634
0.375000	0.018933










==> plots/2-11_0.75-v-h.dat <==
r/N	rPv-h
0.000488	-0.000001
0.000977	-0.000001
0.001953	0.000001
0.003906	0.000001
0.007812	0.000008
0.015625	0.000028
0.031250	0.000113
0.062500	0.000486
0.125000	0.002083
0.250000	0.008672
0.500000	0.037051
0.001465	-0.000000
0.002930	0.000001
0.005859	0.000002
0.011719	0.000018
0.023438	0.000062
0.046875	0.000261
0.093750	0.001145
0.187500	0.004792
0.375000	0.020096

==> plots/2-11_1.25-v-h.dat <==
r/N	rPv-h
0.000488	-0.000000
0.000977	-0.000000
0.001953	0.000001
0.003906	0.000002
0.007812	0.000006
0.015625	0.000022
0.031250	0.000102
0.062500	0.000456
0.125000	0.002115
0.250000	0.009386
0.500000	0.041973
0.001465	0.000000
0.002930	0.000002
0.005859	0.000003
0.011719	0.000013
0.023438	0.000054
0.046875	0.000243
0.093750	0.001137
0.187500	0.005059
0.375000	0.022395

==> plots/2-9_0.75-v-h.dat <==
r/N	rPv-h
0.001953	-0.000000
0.003906	0.000003
0.007812	0.000008
0.015625	0.000027
0.031250	0.000114
0.062500	0.000504
0.125000	0.002109
0.250000	0.008736
0.500000	0.036655
0.005859	0.000001
0.011719	0.000013
0.023438	0.000063
0.046875	0.000279
0.093750	0.001171
0.187500	0.004848
0.375000	0.020003

==> plots/2-9_1.25-v-h.dat <==
r/N	rPv-h
0.001953	0.000001
0.003906	0.000001
0.007812	0.000005
0.015625	0.000023
0.031250	0.000114
0.062500	0.000497
0.125000	0.002136
0.250000	0.009539
0.500000	0.042836
0.005859	0.000001
0.011719	0.000015
0.023438	0.000059
0.046875	0.000270
0.093750	0.001178
0.187500	0.005109
0.375000	0.022850

==> plots/9_0.75-2.dat <==
r/N	rP
0.001953	0.363062
0.003906	0.353500
0.007812	0.350745
0.015625	0.350018
0.031250	0.350067
0.062500	0.351224
0.125000	0.355049
0.250000	0.365901
0.500000	0.398644
0.005859	0.352264
0.011719	0.350207
0.023438	0.349951
0.046875	0.350549
0.093750	0.352962
0.187500	0.360035
0.375000	0.380148










==> plots/9_0.75.dat <==
r/N	rP
0.001953	0.361427
0.003906	0.355882
0.007812	0.352908
0.015625	0.352584
0.031250	0.353117
0.062500	0.354657
0.125000	0.358831
0.250000	0.370401
0.500000	0.404850
0.005859	0.353637
0.011719	0.352571
0.023438	0.352811
0.046875	0.353834
0.093750	0.356582
0.187500	0.364156
0.375000	0.385494










==> plots/9_1.25-2.dat <==
r/N	rP
0.001953	0.381244
0.003906	0.372957
0.007812	0.371017
0.015625	0.370384
0.031250	0.369820
0.062500	0.369080
0.125000	0.368741
0.250000	0.372287
0.500000	0.398015
0.005859	0.372430
0.011719	0.370600
0.023438	0.370076
0.046875	0.369397
0.093750	0.368723
0.187500	0.369825
0.375000	0.381622









==> plots/9_1.25.dat <==
r/N	rP
0.001953	0.376861
0.003906	0.372881
0.007812	0.370003
0.015625	0.368898
0.031250	0.367807
0.062500	0.366349
0.125000	0.365281
0.250000	0.368660
0.500000	0.394702
0.005859	0.370842
0.011719	0.369295
0.023438	0.368302
0.046875	0.366985
0.093750	0.365549
0.187500	0.366139
0.375000	0.378337










==> plots/Df.dat <==
N	mean	dev
10.	51.8795	0.0704382
11.	62.2612	0.0827039
12.	73.5119	0.0956966
13.	85.594	0.109614
14.	98.6622	0.123496
15.	112.63	0.139572
16.	127.314	0.155504
17.	142.793	0.173446
18.	159.338	0.190992
19.	176.575	0.209851
20.	194.394	0.230813
21.	213.581	0.252395
22.	233.505	0.271738
23.	253.854	0.294649
24.	275.38	0.318481
25.	297.688	0.342857
26.	320.638	0.367174
27.	344.162	0.393744
28.	369.102	0.41869
29.	395.015	0.443149
30.	420.854	0.472943
31.	448.246	0.501507
32.	475.508	0.535015
33.	504.638	0.563922
34.	533.992	0.593788
35.	563.842	0.626527
36.	595.263	0.654995
37.	627.621	0.691123
38.	659.023	0.72908
39.	692.906	0.763175
40.	726.672	0.799858
41.	761.89	0.836165
42.	797.656	0.873869
43.	833.409	0.912121
44.	872.135	0.947882
45.	909.244	0.989238
46.	948.271	1.03098
47.	987.277	1.07258
48.	1026.75	1.1125
49.	1069.62	1.15546
50.	1109.58	1.20898
51.	1152.85	1.24442
52.	1195.37	1.2987
53.	1241.36	1.3345
54.	1285.1	1.37274
55.	1329.66	1.43247
56.	1377.8	1.4755
57.	1422.85	1.53211
58.	1472.1	1.57585
59.	1519.43	1.63607
60.	1568.77	1.6838
61.	1619.16	1.7393
62.	1671.17	1.78308
63.	1722.03	1.83923
64.	1772.79	1.89607
65.	1826.13	1.95188
66.	1879.84	2.0138
67.	1934.95	2.06875
68.	1987.65	2.13338
69.	2043.64	2.19398
70.	2102.8	2.23958
71.	2158.64	2.30658
72.	2217.43	2.36495
73.	2277.45	2.42113
74.	2334.31	2.48453
75.	2396.67	2.54889
76.	2457.75	2.61104
77.	2519.3	2.66881
78.	2582.69	2.73385
79.	2643.75	2.81053
80.	2705.53	2.88258
81.	2770.05	2.93851
82.	2836.24	3.01731
83.	2904.27	3.07286
84.	2969.24	3.14973
85.	3035.37	3.22332
86.	3104.86	3.29326
87.	3170.75	3.37721
88.	3243.71	3.43114
89.	3315.89	3.48931
90.	3378.9	3.58605
91.	3457.54	3.63909
92.	3529.14	3.7116
93.	3602.16	3.80415
94.	3673.64	3.89501
95.	3748.7	3.95758
96.	3828.59	4.02637



==> plots/Df2.dat <==
N	mean	dev
10.	1.89946	0.000212153
11.	1.89923	0.000218967
12.	1.89903	0.000225992
13.	1.89885	0.000233249
14.	1.89864	0.000240725
15.	1.89848	0.000248563
16.	1.89838	0.000256605
17.	1.89827	0.000264954
18.	1.89812	0.000273492
19.	1.89802	0.000282377
20.	1.89792	0.000291563
21.	1.89773	0.000300926
22.	1.89762	0.00031055
23.	1.89755	0.000320679
24.	1.89743	0.000331093
25.	1.89733	0.000341832
26.	1.89726	0.000352928
27.	1.89717	0.000364445
28.	1.897	0.000376294
29.	1.8969	0.000388688
30.	1.8969	0.000401752
31.	1.89681	0.000415193
32.	1.8968	0.000429203
33.	1.89666	0.000443515
34.	1.89662	0.000458512
35.	1.89657	0.000474195
36.	1.89644	0.000490473
37.	1.8964	0.000507709
38.	1.89647	0.00052561
39.	1.89632	0.000544051
40.	1.89627	0.000563405
41.	1.89616	0.000583585
42.	1.8961	0.000604743
43.	1.89606	0.000626902
44.	1.8959	0.000650094
45.	1.89602	0.000674701
46.	1.89599	0.000700436
47.	1.89603	0.00072746
48.	1.89598	0.000755871
49.	1.89577	0.000785891
50.	1.89592	0.000817691
51.	1.89574	0.000850602
52.	1.89568	0.000885942
53.	1.89548	0.000922756
54.	1.89567	0.000962499
55.	1.89568	0.00100522
56.	1.89547	0.00104984
57.	1.89568	0.00109786
58.	1.89546	0.00114844
59.	1.89558	0.00120303
60.	1.89543	0.00126067
61.	1.89529	0.0013227
62.	1.89525	0.00138907
63.	1.89557	0.00146137
64.	1.89578	0.00153918
65.	1.89562	0.001623
66.	1.89556	0.00171385
67.	1.89552	0.00181196
68.	1.89572	0.00191907




==> plots/p-0.75-10.dat <==
r	p
1	0.361454
2	0.305987
4	0.260848
8	0.223983
16	0.192670
32	0.165918
64	0.143237
128	0.124544
256	0.110460
512	0.103761
3	0.278322
6	0.238517
12	0.205072
24	0.176508
48	0.152172
96	0.131798
192	0.115658
384	0.105209
